Direct simulation of liquid-gas-solid flow with a free surface lattice Boltzmann method

Direct numerical simulation of liquid-gas-solid flows is uncommon due to the considerable computational cost. As the grid spacing is determined by the smallest involved length scale, large grid sizes become necessary -- in particular if the bubble-particle aspect ratio is on the order of 10 or larger. Hence, it arises the question of both feasibility and reasonability. In this paper, we present a fully parallel, scalable method for direct numerical simulation of bubble-particle interaction at a size ratio of 1-2 orders of magnitude that makes simulations feasible on currently available super-computing resources. With the presented approach, simulations of bubbles in suspension columns consisting of more than $100\,000$ fully resolved particles become possible. Furthermore, we demonstrate the significance of particle-resolved simulations by comparison to previous unresolved solutions. The results indicate that fully-resolved direct numerical simulation is indeed necessary to predict the flow structure of bubble-particle interaction problems correctly.

==> ViscosityPhi.csv <==
Phi	heavy1	heavy2	heavy3	heavy4	light1	light2	light3
0.1	1.361746824	1.3663328769	1.3842117812	1.4645408808	1.3696826117	1.3052506943	1.2652553709
0.2	1.9886297641	1.999672011	2.0147040964	2.1561296301	1.9899817069	1.8244796597	1.6860554171
0.3	3.1409618875	3.1461187284	3.4072905383	3.7570738282	3.1208075345	3.0727534693	2.7415545766
0.4	5.3246188748	5.3553884279	6.7870643342	8.7633148782	5.2994967876	6.0195848221	6.7177035233







==> ViscosityRe.csv <==
Re	Phi10	Phi20	Phi30	Phi40
0.01	1.361746824	1.9886297641	3.1409618875	5.3246188748
0.1	1.3663328769	1.999672011 	3.1461187284	5.3553884279
1	1.3842117812	2.0147040964	3.4072905383	6.7870643342
2	1.4645408808	2.1561296301	3.7570738282	8.7633148782





















